Probability of magnification in the $\textit{Hubble Frontier Fields}$ clusters

We present free-form gravitational lensing models derived with the WSLAP+ code for the six $\textit{Hubble Frontier Fields}$ clusters using the latest data available from the $\textit{Frontier Fields Lensing Models v.4}$ collaboration. We present magnifications maps in the lens plane and caustic maps in the source plane. From these maps, we derive the probability of magnification using two different, but related, methods. We confirm MACS 0717 as the cluster with the most complex structure, and having the largest lensing efficiency and Einstein radius. When comparing these results with the ones obtained by previous observations of these clusters, we obtain an increase in the lensing efficiency between 1.4 and 2.3. We also find a good correlation with a relatively small dispersion between the lensing efficiency and Einstein radius as a function of the source redshift ($z_s$). Finally, we estimate the lensing effects produced by the six $\textit{Hubble Frontier Fields}$ clusters on the luminosity function of galaxies at high redshift ($z=9$) for standard luminosity functions and an alternative luminosity function based on predictions from wave dark matter ($\psi$DM) models.

==> online_material/appendix_full_ASCII/abell2744.txt <==
KnotID & RA & DEC & z & Rank & Comments
1 1 1  &  00 14 23.415  &     -30 24 14.15     & 1.6880 &      gold    &  M18
1 1 2  &  00 14 23.296  &     -30 24 17.01     & 1.6880 &      bronze  &  M18
1 1 3  &  00 14 23.382  &     -30 24 15.83     & 1.6880 &      --      &  knot
1 1 4  &  00 14 23.458  &     -30 24 12.78     & 1.6880 &      --      &  knot
1 1 5  &  00 14 23.321  &     -30 24 14.95     & 1.6880 &      --      &  knot
1 2 1  &  00 14 23.032  &     -30 24 24.50     & 1.6880 &      gold    &  M18
1 2 2  &  00 14 23.133  &     -30 24 22.14     & 1.6880 &      bronze  &  M18
1 2 3  &  00 14 23.107  &     -30 24 23.77     & 1.6880 &      --      &  knot
1 2 4  &  00 14 22.922  &     -30 24 25.98     & 1.6880 &      --      &  knot
1 3 1  &  00 14 20.696  &     -30 24 35.99     & 1.6880 &      gold    &  M18
1 3 2  &  00 14 20.576  &     -30 24 36.36     & 1.6880 &      bronze  &  M18
1 3 3  &  00 14 20.681  &     -30 24 36.47     & 1.6880 &      --      &  knot
1 3 4  &  00 14 20.751  &     -30 24 35.54     & 1.6880 &      --      &  knot
1 3 5  &  00 14 20.520  &     -30 24 35.58     & 1.6880 &      --      &  knot 
2 1 1  &  00 14 19.980  &     -30 24 12.06     & 1.8876 &      bronze  &  M18
2 1 2  &  00 14 19.926  &     -30 24 11.48     & 1.8876 &      --      &  knot
2 1 3  &  00 14 19.900  &     -30 24 10.56     & 1.8876 &      --      &  knot
2 1 4  &  00 14 19.861  &     -30 24 09.61     & 1.8876 &      --      &  knot
2 2 1  &  00 14 23.350  &     -30 23 48.21     & 1.8876 &      bronze  &  M18
2 2 2  &  00 14 23.311  &     -30 23 47.92     & 1.8876 &      --      &  knot
2 2 3  &  00 14 23.291  &     -30 23 47.49     & 1.8876 &      --      &  knot
2 2 4  &  00 14 23.263  &     -30 23 47.11     & 1.8876 &      --      &  knot
2 3 1  &  00 14 20.500  &     -30 23 59.63     & 1.8876 &      bronze  &  M18
2 3 2  &  00 14 20.433  &     -30 23 58.80     & 1.8876 &      --      &  knot
2 3 3  &  00 14 20.377  &     -30 23 58.46     & 1.8876 &      --      &  knot
2 3 4  &  00 14 20.330  &     -30 23 58.05     & 1.8876 &      --      &  knot
2 4 1  &  00 14 20.740  &     -30 24 07.66     & 1.8876 &      bronze  &  M18
2 4 2  &  00 14 20.743  &     -30 24 06.75     & 1.8876 &      --      &  knot
2 4 3  &  00 14 20.723  &     -30 24 05.90     & 1.8876 &      --      &  knot
2 4 4  &  00 14 20.705  &     -30 24 04.59     & 1.8876 &      --      &  knot
2 1 5  &  00 14 19.806  &     -30 24 08.27     & 1.8876 &      --      &  knot
2 4 5  &  00 14 20.693  &     -30 24 03.03     & 1.8876 &      --      &  knot
2 3 5  &  00 14 20.277  &     -30 23 57.49     & 1.8876 &      --      &  knot
2 2 5  &  00 14 23.215  &     -30 23 46.64     & 1.8876 &      --      &  knot
3 1 1  &  00 14 21.450  &     -30 23 37.95     & 3.9803 &      gold    &  M18
3 2 1  &  00 14 21.310  &     -30 23 37.69     & 3.9803 &      gold    &  M18
3 3 1  &  00 14 18.390  &     -30 24 06.53     & 3.9803 &      silver  &  M18 
4 1 1  &  00 14 22.110  &     -30 24 09.48     & 3.5719 &      gold    &  M18
4 2 1  &  00 14 22.950  &     -30 24 05.84     & 3.5719 &      gold    &  M18
4 3 1  &  00 14 19.300  &     -30 24 32.13     & 3.5719 &      gold    &  M18
4 4 1  &  00 14 22.370  &     -30 24 17.69     & 3.5719 &      gold    &  M18
4 5 1  &  00 14 22.460  &     -30 24 18.38     & 3.5719 &      gold    &  M18
5 1 1  &  00 14 20.020  &     -30 23 31.45     & 4.0225 &      gold    &  M18
5 2 1  &  00 14 20.400  &     -30 23 28.95     & 4.0225 &      gold    &  M18
5 3 1  &  00 14 19.190  &     -30 23 41.14     & 4.0225 &      gold    &  M18
5 4 1  &  00 14 19.750  &     -30 23 34.02     & 4.0225 &      gold    &  K14
6 1 1  &  00 14 23.650  &     -30 24 06.48     & 2.0160 &      gold    &  M18
6 2 1  &  00 14 22.570  &     -30 24 28.84     & 2.0160 &      gold    &  M18
6 3 1  &  00 14 20.740  &     -30 24 33.74     & 2.0160 &      gold    &  M18
7 1 1  &  00 14 23.580  &     -30 24 08.35     & 3.2700 &      bronze  &  W15
7 2 1  &  00 14 22.850  &     -30 24 26.73     & 3.2700 &      bronze  &  W15
7 3 1  &  00 14 20.300  &     -30 24 35.33     & 3.2700 &      bronze  &  W15
8 1 1  &  00 14 21.530  &     -30 23 39.62     & 3.9750 &      gold    &  M18
8 2 1  &  00 14 21.320  &     -30 23 39.20     & 3.9750 &      gold    &  M18
8 3 1  &  00 14 18.330  &     -30 24 09.23     & 3.9750 &      bronze  &  M18
9 1 1  &  00 14 21.210  &     -30 24 18.98     & 2.9700 &      silver  &  J15 
9 2 1  &  00 14 20.910  &     -30 24 22.47     & 2.9700 &      silver  &  J15 
9 3 1  &  00 14 24.040  &     -30 23 49.75     & 2.9700 &      bronze  &  J15
10 1 1  &  00 14 21.220  &     -30 24 21.16     & 2.6550 &      gold    &  M18
10 2 1  &  00 14 20.970  &     -30 24 23.33     & 2.6550 &      gold    &  M18
10 3 1  &  00 14 24.170  &     -30 23 49.56     & 2.6550 &      bronze  &  M18
11 1 1  &  00 14 21.930  &     -30 24 13.89     & 2.5200 &      silver  &  J15 
11 2 1  &  00 14 23.340  &     -30 24 05.23     & 2.5200 &      silver  &  J15 
11 3 1  &  00 14 19.870  &     -30 24 32.09     & 2.5200 &      silver  &  J15 
11 4 1  &  00 14 22.690  &     -30 24 23.55     & 2.5200 &      silver  &  J15 
12 1 1  &  00 14 22.470  &     -30 24 16.09     & 4.5200 &      bronze  &  J15
12 2 1  &  00 14 22.380  &     -30 24 11.72     & 4.5200 &      bronze  &  J15
12 3 1  &  00 14 22.700  &     -30 24 10.76     & 4.5200 &      bronze  &  J15
13 1 1  &  00 14 22.170  &     -30 24 09.21     & 1.3500 &      bronze  &  W15
13 2 1  &  00 14 22.510  &     -30 24 07.79     & 1.3500 &      bronze  &  W15
13 3 1  &  00 14 19.870  &     -30 24 28.96     & 1.3500 &      bronze  &  W15
14 1 1  &  00 14 21.540  &     -30 23 40.69     & 2.4700 &      bronze  &  J15
14 2 1  &  00 14 21.230  &     -30 23 39.97     & 2.4700 &      bronze  &  J15
14 3 1  &  00 14 18.620  &     -30 24 06.14     & 2.4700 &      silver  &  J15 
15 1 1  &  00 14 19.140  &     -30 21 27.83     & 5.8200 &      silver  &  R14  
15 2 1  &  00 14 18.990  &     -30 21 28.25     & 5.8200 &      silver  &  R14 
16 1 1  &  00 14 13.570  &     -30 22 32.91     & 4.7000 &      silver  &  R14  
16 2 1  &  00 14 13.528  &     -30 22 36.24     & 4.7000 &      silver  &  R14  
16 3 1  &  00 14 13.100  &     -30 22 45.51     & 4.7000 &      silver  &  R14  
18 1 1  &  00 14 21.780  &     -30 23 44.02     & 5.6605 &      gold    &  M18
18 2 1  &  00 14 21.210  &     -30 23 44.29     & 5.6605 &      gold    &  M18
18 3 1  &  00 14 18.270  &     -30 24 16.11     & 5.6605 &      gold    &  M18
20 1 1  &  00 14 23.100  &     -30 24 10.68     & 5.7900 &      bronze  &  J15
20 2 1  &  00 14 22.840  &     -30 24 19.69     & 5.7900 &      bronze  &  J15
20 3 1  &  00 14 19.680  &     -30 24 34.44     & 5.7900 &      silver  &  J15 
21 1 1  &  00 14 23.080  &     -30 24 11.23     & 2.7200 &      bronze  &  J15
21 2 1  &  00 14 22.860  &     -30 24 19.14     & 2.7200 &      bronze  &  J15
21 3 1  &  00 14 19.670  &     -30 24 34.62     & 2.7200 &      silver  &  J15 
22 1 1  &  00 14 21.100  &     -30 24 41.80     & 5.2830 &      gold    &  M18
22 2 1  &  00 14 24.020  &     -30 24 15.90     & 5.2830 &      gold    &  M18
22 3 1  &  00 14 23.170  &     -30 24 32.51     & 5.2830 &      gold    &  M18
23 1 1  &  00 14 21.160  &     -30 24 37.99     & 2.9600 &      silver  &  J15 
23 2 1  &  00 14 22.450  &     -30 24 34.99     & 2.9600 &      silver  &  J15 
23 3 1  &  00 14 24.130  &     -30 24 06.64     & 2.9600 &      silver  &  J15 
24 1 1  &  00 14 23.020  &     -30 24 16.14     & 1.0430 &      gold    &  M18
24 2 1  &  00 14 22.830  &     -30 24 21.36     & 1.0430 &      gold    &  M18
24 3 1  &  00 14 20.960  &     -30 24 32.77     & 1.0430 &      bronze  &  M18
25 1 1  &  00 14 22.670  &     -30 24 09.87     & 1.3300 &      bronze  &  J15
25 2 1  &  00 14 22.120  &     -30 24 12.00     & 1.3300 &      bronze  &  J15
25 3 1  &  00 14 20.210  &     -30 24 29.86     & 1.3300 &      bronze  &  J15
26 1 1  &  00 14 22.550  &     -30 24 34.87     & 3.0520 &      gold    &  M18
26 2 1  &  00 14 21.690  &     -30 24 38.11     & 3.0520 &      gold    &  M18
26 3 1  &  00 14 24.020  &     -30 24 10.69     & 3.0520 &      gold    &  M18
27 1 1  &  00 14 19.380  &     -30 24 11.34     & 2.5200 &      bronze  &  J15
27 2 1  &  00 14 22.970  &     -30 23 46.23     & 2.5200 &      bronze  &  J15
27 3 1  &  00 14 20.520  &     -30 23 51.55     & 2.5200 &      bronze  &  J15
28 1 1  &  00 14 19.310  &     -30 24 18.24     & 5.7200 &      bronze  &  J15
28 2 1  &  00 14 23.480  &     -30 23 45.45     & 5.7200 &      bronze  &  J15
28 3 1  &  00 14 20.470  &     -30 23 52.69     & 5.7200 &      bronze  &  J15
28 4 1  &  00 14 20.990  &     -30 24 04.94     & 5.7200 &      bronze  &  J15
29 1 1  &  00 14 19.760  &     -30 23 51.52     & 3.1300 &      bronze  &  J15
29 2 1  &  00 14 19.330  &     -30 24 01.54     & 3.1300 &      bronze  &  J15
30 1 1  &  00 14 21.840  &     -30 23 50.80     & 1.0250 &      gold    &  M18
30 2 1  &  00 14 20.810  &     -30 23 53.47     & 1.0250 &      gold    &  M18
30 3 1  &  00 14 19.660  &     -30 24 06.13     & 1.0250 &      gold    &  M18
31 1 1  &  00 14 20.620  &     -30 24 11.40     & 4.7584 &      gold    &  M18
31 2 1  &  00 14 20.090  &     -30 24 14.82     & 4.7584 &      gold    &  M18
32 1 1  &  00 14 20.060  &     -30 24 16.98     & 4.1600 &      bronze  &  J15
32 2 1  &  00 14 20.800  &     -30 24 12.07     & 4.1600 &      bronze  &  J15
32 3 1  &  00 14 23.950  &     -30 23 45.53     & 4.1600 &      bronze  &  J15
33 1 1  &  00 14 20.330  &     -30 24 11.33     & 5.7235 &      gold    &  M18
33 2 1  &  00 14 20.260  &     -30 24 12.20     & 5.7235 &      gold    &  M18
33 3 1  &  00 14 24.160  &     -30 23 43.53     & 5.7235 &      bronze  &  M18
34 1 1  &  00 14 22.420  &     -30 24 39.03     & 3.7850 &      gold    &  M18
34 2 1  &  00 14 22.520  &     -30 24 38.61     & 3.7850 &      gold    &  M18
34 3 1  &  00 14 24.140  &     -30 24 16.32     & 3.7850 &      gold    &  M18
36 1 1  &  00 14 21.470  &     -30 23 39.87     & 2.5300 &      silver  &  J15 
36 2 1  &  00 14 21.280  &     -30 23 39.48     & 2.5300 &      silver  &  J15 
36 3 1  &  00 14 18.600  &     -30 24 05.39     & 2.5300 &      bronze  &  J15
37 1 1  &  00 14 21.370  &     -30 23 41.69     & 2.6490 &      gold    &  M18
37 2 1  &  00 14 21.290  &     -30 23 41.47     & 2.6490 &      gold    &  M18
37 3 1  &  00 14 19.070  &     -30 24 01.07     & 2.6490 &      bronze  &  M18
38 1 1  &  00 14 21.460  &     -30 23 38.78     & 4.3600 &      bronze  &  J15
38 2 1  &  00 14 21.350  &     -30 23 38.56     & 4.3600 &      bronze  &  J15
38 3 1  &  00 14 18.330  &     -30 24 07.67     & 4.3600 &      bronze  &  J15
39 1 1  &  00 14 21.310  &     -30 23 33.11     & 4.0150 &      gold    &  M18
39 2 1  &  00 14 21.250  &     -30 23 33.03     & 4.0150 &      gold    &  M18
39 3 1  &  00 14 18.610  &     -30 24 07.67     & 4.0150 &      bronze  &  M18
40 1 1  &  00 14 21.380  &     -30 23 33.59     & 4.0150 &      gold    &  M18
40 2 1  &  00 14 21.170  &     -30 23 33.19     & 4.0150 &      gold    &  M18
41 1 1  &  00 14 23.800  &     -30 23 58.50     & 4.9098 &      gold    &  M18
41 2 1  &  00 14 22.454  &     -30 24 27.97     & 4.9098 &      gold    &  M18
41 3 1  &  00 14 20.030  &     -30 24 30.60     & 4.9098 &      gold    &  M18
41 4 1  &  00 14 21.700  &     -30 24 14.55     & 4.9098 &      bronze  &  M18
42 1 1  &  00 14 23.350  &     -30 24 02.19     & 3.6900 &      gold    &  M18
42 2 1  &  00 14 21.830  &     -30 24 11.74     & 3.6900 &      gold    &  M18
42 3 1  &  00 14 19.580  &     -30 24 31.08     & 3.6900 &      gold    &  M18
42 4 1  &  00 14 22.620  &     -30 24 23.00     & 3.6900 &      gold    &  M18
45 1 1  &  00 14 20.360  &     -30 23 54.48     & 3.3100 &      bronze  &  J15
45 2 1  &  00 14 19.540  &     -30 24 14.21     & 3.3100 &      bronze  &  J15
45 3 1  &  00 14 20.850  &     -30 24 04.66     & 3.3100 &      bronze  &  J15
46 1 1  &  00 14 22.810  &     -30 24 02.71     & 10.000 &      bronze  &  W15
46 2 1  &  00 14 22.200  &     -30 24 05.35     & 10.000 &      bronze  &  W15
46 3 1  &  00 14 18.600  &     -30 24 31.32     & 10.000 &      bronze  &  W15
47 1 1  &  00 14 20.750  &     -30 23 31.65     & 4.0225 &      bronze  &  M18
47 2 1  &  00 14 20.600  &     -30 23 32.07     & 4.0225 &      bronze  &  M18
48 1 1  &  00 14 22.620  &     -30 24 10.23     & 1.6200 &      bronze  &  J15
48 2 1  &  00 14 22.270  &     -30 24 11.28     & 1.6200 &      bronze  &  J15
49 1 1  &  00 14 22.240  &     -30 24 29.78     & 1.2400 &      bronze  &  J15
49 2 1  &  00 14 21.650  &     -30 24 31.70     & 1.2400 &      bronze  &  J15
49 3 1  &  00 14 23.400  &     -30 24 11.30     & 1.2400 &      bronze  &  J15
50 1 1  &  00 14 18.710  &     -30 24 05.82     & 4.3500 &      bronze  &  J15
50 2 1  &  00 14 22.550  &     -30 23 39.48     & 4.3500 &      bronze  &  J15
51 1 1  &  00 14 20.840  &     -30 24 19.97     & 3.8800 &      bronze  &  J15
51 2 1  &  00 14 20.750  &     -30 24 20.40     & 3.8800 &      bronze  &  J15
53 1 1  &  00 14 19.160  &     -30 24 05.73     & 5.1500 &      bronze  &  J15
53 2 1  &  00 14 20.050  &     -30 23 48.13     & 5.1500 &      bronze  &  J15
60 1 1  &  00 14 23.538  &     -30 24 14.37     & 1.5500 &      silver  &  J15  
60 2 1  &  00 14 22.973  &     -30 24 27.18     & 1.5500 &      silver  &  J15  
60 3 1  &  00 14 20.974  &     -30 24 36.54     & 1.5500 &      silver  &  J15  
61 1 1  &  00 14 22.890  &     -30 24 13.62     & 2.9520 &      gold    &  M18 
61 2 1  &  00 14 22.860  &     -30 24 16.02     & 2.9520 &      gold    &  M18 
62 1 1  &  00 14 21.918  &     -30 23 55.11     & 4.1925 &      gold    &  M18 
62 2 1  &  00 14 21.740  &     -30 23 56.10     & 4.1925 &      gold    &  M18 
63 1 1  &  00 14 19.743  &     -30 24 25.80     & 4.1925 &      gold    &  M18 
63 2 1  &  00 14 22.262  &     -30 24 25.28     & 5.6599 &      gold    &  M18 
63 3 1  &  00 14 21.392  &     -30 24 12.31     & 5.6599 &      gold    &  M18 
63 4 1  &  00 14 23.713  &     -30 23 53.80     & 5.6599 &      gold    &  M18 
64 1 1  &  00 14 19.487  &     -30 23 55.35     & 3.4072 &      gold    &  M18 
64 2 1  &  00 14 23.120  &     -30 23 39.24     & 3.4072 &      gold    &  M18 

==> online_material/appendix_full_ASCII/abell370.txt <==
KnotID & RA & DEC & z & Rank & Comments
1.1.1 & 39.967083 & -1.5769056 & 0.8041 & gold    & L17
1.2.1 & 39.976292 & -1.5760417 & 0.8041 & gold    & L17
1.3.1 & 39.968683 & -1.5765972 & 0.8041 & gold    & L17
2.1.1 & 39.973850 & -1.5842250 & 0.7251 & gold    & L17
2.2.1 & 39.970954 & -1.5850472 & 0.7251 & gold    & L17
2.3.1 & 39.968746 & -1.5845194 & 0.7251 & gold    & L17
2.4.1 & 39.969425 & -1.5847333 & 0.7251 & gold    & L17
2.5.1 & 39.969646 & -1.5848417 & 0.7251 & gold    & L17
3.1.1 & 39.965650 & -1.5668556 & 1.9553 & gold    & L-FFLens
3.2.1 & 39.968529 & -1.5658111 & 1.9553 & gold    & L-FFLens
3.3.1 & 39.978943 & -1.5674553 & 1.9553 & bronze  & L-FFLens
4.1.1 & 39.979650 & -1.5763861 & 1.2728 & gold    & L17
4.2.1 & 39.970721 & -1.5762694 & 1.2728 & gold    & L17
4.3.1 & 39.961937 & -1.5779361 & 1.2728 & gold    & L17
5.1.1 & 39.973467 & -1.5890500 & 1.2774 & gold    & L17
5.2.1 & 39.971033 & -1.5892250 & 1.2774 & gold    & L17
5.3.1 & 39.969629 & -1.5891167 & 1.2774 & gold    & L17
5.4.1 & 39.968579 & -1.5889806 & 1.2774 & gold    & L17
6.1.1 & 39.969425 & -1.5772056 & 1.0633 & gold    & L17
6.2.1 & 39.964329 & -1.5782306 & 1.0633 & gold    & L17
6.3.1 & 39.979646 & -1.5770917 & 1.0633 & gold    & L17
7.1.1 & 39.969775 & -1.5804306 & 2.7512 & gold    & L17
7.2.1 & 39.969871 & -1.5807722 & 2.7512 & gold    & L17
7.3.1 & 39.968808 & -1.5856333 & 2.7512 & gold    & L17
7.4.1 & 39.986554 & -1.5775806 & 2.7512 & gold    & L-FFLens
7.5.1 & 39.961542 & -1.5800056 & 2.7512 & gold    & L-FFLens
8.1.1 & 39.964471 & -1.5698250 & 2.0420 & silver  & L17
8.2.1 & 39.961900 & -1.5736389 & 2.0420 & silver  & L17
9.1.1 & 39.962400 & -1.5778861 & 1.5182 & gold    & L-FFLens
9.2.1 & 39.969483 & -1.5762667 & 1.5182 & gold    & L-FFLens
9.3.1 & 39.982017 & -1.5765333 & 1.5182 & gold    & L-FFLens
10.1.1 & 39.968567 & -1.5717611 & 2.7512 & gold    & L-FFLens
10.2.1 & 39.968004 & -1.5708750 & 2.7512 & gold    & L-FFLens
11.1.1 & 39.963804 & -1.5693611 & 4.6670 & silver  & L-FFLens
11.2.1 & 39.960771 & -1.5741472 & 4.6670 & silver  & L-FFLens
12.1.1 & 39.969596 & -1.5666250 & 3.4809 & gold    & L-FFLens
12.2.1 & 39.959221 & -1.5752444 & 3.4809 & gold    & L-FFLens
12.3.1 & 39.984117 & -1.5708583 & 3.4809 & gold    & L-FFLens
13.1.1 & 39.979537 & -1.5717889 & 4.2467 & gold    & L-FFLens
13.2.1 & 39.975179 & -1.5688250 & 4.2467 & gold    & L-FFLens
13.3.1 & 39.956753 & -1.5775058 & 4.2467 & gold    & L-FFLens
14.1.1 & 39.972283 & -1.5779833 & 3.1277 & gold    & L-FFLens
14.2.1 & 39.972192 & -1.5801027 & 3.1277 & gold    & L-FFLens
14.3.1 & 39.974183 & -1.5856083 & 3.1277 & gold    & L-FFLens
14.4.1 & 39.981313 & -1.5781583 & 3.1277 & gold    & L-FFLens
14.5.1 & 39.957671 & -1.5804472 & 3.1277 & gold    & L-FFLens
15.1.1 & 39.971328 & -1.5806040 & 3.7085 & gold    & L-FFLens
15.2.1 & 39.971935 & -1.5870512 & 3.7085 & gold    & L-FFLens
15.3.1 & 39.971027 & -1.5777907 & 3.7085 & gold    & L-FFLens
15.4.1 & 39.984017 & -1.5784514 & 3.7085 & gold    & L-FFLens
15.5.1 & 39.958733 & -1.5805410 & 3.7085 & silver  & L-FFLens
16.1.1 & 39.964016 & -1.5880782 & 3.7743 & gold    & L17
16.3.1 & 39.984414 & -1.5841111 & 3.7743 & gold    & L-FFLens
17.1.1 & 39.969758 & -1.5885333 & 4.2567 & gold    & L17
17.2.1 & 39.985403 & -1.5808406 & 4.2567 & gold    & L-FFLens
17.3.1 & 39.960235 & -1.5836508 & 4.2567 & gold    & L-FFLens
18.1.1 & 39.975830 & -1.5870613 & 4.4296 & gold    & L17
18.2.1 & 39.981476 & -1.5820728 & 4.4296 & gold    & L-FFLens
18.3.1 & 39.957362 & -1.5820861 & 4.4296 & gold    & L-FFLens
19.1.1 & 39.971996 & -1.5878654 & 5.6493 & gold    & L17
19.2.1 & 39.985142 & -1.5790944 & 5.6493 & gold    & L-FFLens
19.3.1 & 39.958316 & -1.5813093 & 5.6493 & gold    & L-FFLens
20.1.1 & 39.965271 & -1.5878028 & 5.7505 & gold    & L17
20.2.1 & 39.963608 & -1.5868833 & 5.7505 & gold    & L17
21.1.1 & 39.966575 & -1.5846139 & 1.2567 & gold    & L17
21.2.1 & 39.967383 & -1.5850278 & 1.2567 & gold    & L17
21.3.1 & 39.981539 & -1.5814028 & 1.2567 & gold    & L-FFLens
22.1.1 & 39.974408 & -1.5861000 & 3.1277 & gold    & L-FFLens
22.2.1 & 39.981675 & -1.5796861 & 3.1277 & gold    & L-FFLens
22.3.1 & 39.957906 & -1.5810108 & 3.1277 & silver  & L-FFLens
23.1.1 & 39.980254 & -1.5667639 & 5.9386 & gold    & L-FFLens
23.2.1 & 39.957314 & -1.5727440 & 5.9386 & gold    & L-FFLens
23.3.1 & 39.977165 & -1.5662748 & 5.9386 & gold    & L-FFLens
24.1.1 & 39.963113 & -1.5705944 & 4.9153 & gold    & L-FFLens
24.2.1 & 39.962029 & -1.5723361 & 4.9153 & gold    & L-FFLens
25.1.1 & 39.987325 & -1.5788667 & 3.8084 & gold    & L-FFLens
25.2.1 & 39.961950 & -1.5831694 & 3.8084 & gold    & L-FFLens
25.3.1 & 39.966984 & -1.5867999 & 3.8084 & bronze  & L-FFLens
26.1.1 & 39.979939 & -1.5713902 & 3.9359 & gold    & L-FFLens
26.2.1 & 39.974464 & -1.5680938 & 3.9359 & gold    & L-FFLens
26.3.1 & 39.957165 & -1.5769585 & 3.9359 & gold    & L-FFLens
27.1.1 & 39.980692 & -1.5711167 & 3.0161 & gold    & L-FFLens
27.2.1 & 39.958290 & -1.5759068 & 3.0161 & gold    & L-FFLens
27.3.1 & 39.972442 & -1.5671611 & 3.0161 & gold    & L-FFLens
28.1.1 & 39.963492 & -1.5822806 & 2.9112 & gold    & L-FFLens
28.2.1 & 39.967058 & -1.5845583 & 2.9112 & gold    & L-FFLens
28.3.1 & 39.987816 & -1.5774528 & 2.9112 & gold    & L-FFLens
29.1.1 & 39.968100 & -1.5648250 & 4.4897 & gold    & L-FFLens
29.2.1 & 39.983551 & -1.5675575 & 4.4897 & bronze  & L-FFLens
29.3.1 & 39.960908 & -1.5690194 & 4.4897 & silver  & L-FFLens
30.1.1 & 39.983459 & -1.5704492 & 5.6459 & gold    & L-FFLens
30.2.1 & 39.972404 & -1.5663533 & 5.6459 & gold    & L-FFLens
31.1.1 & 39.972404 & -1.5693301 & 5.4476 & gold    & L-FFLens
31.2.1 & 39.980667 & -1.5747346 & 5.4476 & bronze  & L-FFLens
31.3.1 & 39.956158 & -1.5786786 & 5.4476 & bronze  & L-FFLens
32.1.1 & 39.966286 & -1.5693446 & 4.4953 & gold    & L-FFLens
32.2.1 & 39.988098 & -1.5751871 & 4.4953 & gold    & L-FFLens
32.3.1 & 39.960682 & -1.5783795 & 4.4953 & gold    & L-FFLens
33.1.1 & 39.962723 & -1.5860035 & 4.8820 & gold    & L-FFLens
33.2.1 & 39.966217 & -1.5879961 & 4.8820 & gold    & L-FFLens
34.1.1 & 39.970108 & -1.5701499 & 5.2437 & gold    & L-FFLens
34.2.1 & 39.971806 & -1.5880395 & 5.2437 & gold    & L-FFLens
34.3.1 & 39.958565 & -1.5817008 & 5.2437 & gold    & L-FFLens
34.4.1 & 39.985046 & -1.5795590 & 5.2437 & gold    & L-FFLens
35.1.1 & 39.981541 & -1.5658624 & 6.1735 & gold    & L-FFLens
35.2.1 & 39.975826 & -1.5644423 & 6.1735 & gold    & L-FFLens
36.1.1 & 39.962444 & -1.5807098 & 6.2855 & gold    & L-FFLens
36.2.1 & 39.965996 & -1.5843844 & 6.2855 & gold    & L-FFLens
37.1.1 & 39.970390 & -1.5687943 & 5.6489 & gold    & L-FFLens
37.2.1 & 39.970428 & -1.5694203 & 5.6489 & gold    & L-FFLens
38.1.1 & 39.977154 & -1.5737917 & 3.1563 & gold    & L-FFLens
38.2.1 & 39.975071 & -1.5721161 & 3.1563 & gold    & L-FFLens
39.1.1 & 39.965442 & -1.5780222 & 1.2777 & silver  & L-FFLens (D18, 14.1.1)
39.2.1 & 39.967933 & -1.5773472 & 1.2777 & silver  & L-FFLens (D18, 14.2.1) 
39.3.1 & 39.982296 & -1.5769750 & 1.2777 & silver  & L-FFLens (D18, 14.3.1)
40.1.1 & 39.963579 & -1.5656333 & 1.0323 & gold    & L-FFLens (D18, 15.1.1)
40.2.1 & 39.962958 & -1.5661111 & 1.0323 & gold    & L-FFLens (D18, 15.2.1)
40.3.1 & 39.963375 & -1.5659528 & 1.0323 & gold    & L-FFLens (D18, 15.3.1)
41.1.1 & 39.962117 & -1.5752500 & 2.2000 & bronze  & D18 (22.1.1)
41.2.1 & 39.966563 & -1.5696694 & 2.2000 & bronze  & D18 (22.3.1)
42.1.1 & 39.977717 & -1.5827917 & 1.8000 & silver  & D18 (25.1.1)
42.2.1 & 39.976646 & -1.5836028 & 1.8000 & silver  & D18 (25.2.1)

==> online_material/appendix_full_ASCII/abells1063.txt <==
KnotID & RA & DEC & z & Rank & Comments
1 1 1          &            342.194450    &     -44.527003     &       1.2278     &       gold     &       B13, C16a (K17 2b)
1 2 1          &            342.195867    &     -44.528950     &       1.2278     &       gold     &       B13, C16a (K17 2a)
1 3 1          &            342.186421    &     -44.521203     &       1.2278     &       gold     &       B13, C16a (K17 2c)
2 1 1          &            342.192708    &     -44.531189     &       1.2593     &       gold     &       B13, C16a (K17 3a)       
2 2 1          &            342.192125    &     -44.529831     &       1.2593     &       gold     &       B13, C16a (K17 3b)
2 3 1          &            342.179863    &     -44.521561     &       1.2593     &       gold     &       B13, R14, J14, C16a (K17 3c)
3 1 1          &            342.195542    &     -44.532139     &       1.7000     &       silver   &       D16
3 2 1          &            342.193917    &     -44.528731     &       1.7000     &       silver   &       D16
4 1 1          &            342.193708    &     -44.530161     &       1.2583     &       gold     &       K17 (13a)
4 2 1          &            342.193333    &     -44.529419     &       1.2583     &       gold     &       K17 (13b)
5 1 1          &            342.179208    &     -44.523589     &       1.3972     &       gold     &       B13, C16a (K17, 4c)
5 2 1          &            342.187833    &     -44.527311     &       1.3972     &       gold     &       B13, C16a (K17, 4b)
5 3 1          &            342.193167    &     -44.536531     &       1.3972     &       gold     &       K17 (4a)
6 1 1          &            342.174250    &     -44.528331     &       1.4280     &       gold     &       R14, K15 (K17, 6c)
6 2 1          &            342.175833    &     -44.532539     &       1.4280     &       gold     &       K15 (K17, 6b)
6 3 1          &            342.188438    &     -44.539994     &       1.4280     &       gold     &       B13, K15, C16a (K17, 6a)
7 1 1          &            342.169375    &     -44.527250     &       1.8370     &       gold     &       C16a (K17, 8c)
7 2 1          &            342.174250    &     -44.537111     &       1.8370     &       gold     &       C16a (K17, 8b)
7 3 1          &            342.181833    &     -44.540500     &       1.8370     &       gold     &       C16a (K17, 8a)
8 1 1          &            342.167958    &     -44.526200     &       2.8000     &       silver   &       D16
8 2 1          &            342.174625    &     -44.538389     &       2.8000     &       silver   &       D16
8 3 1          &            342.180792    &     -44.540881     &       2.8000     &       silver   &       D16
9 1 1          &            342.167792    &     -44.526281     &       2.8000     &       silver   &       D16
9 2 1          &            342.174792    &     -44.538611     &       2.8000     &       silver   &       D16
9 3 1          &            342.180292    &     -44.540811     &       2.8000     &       silver   &       D16
10 1 1         &            342.190238    &     -44.529764     &       0.7287     &       gold     &       K17 (87c)
10 2 1         &            342.189550    &     -44.528842     &       0.7287     &       gold     &       K17 (87b)
11 1 1         &            342.175042    &     -44.541031     &       3.1160     &       gold     &       K15, V16 (K17, 11a)
11 2 1         &            342.173167    &     -44.539981     &       3.1160     &       gold     &       C16a, B16, K15, V16, J14 (K17,11b)
11 3 1         &            342.165554    &     -44.529531     &       3.1160     &       gold     &       B13, J14, K15, C16a (K17, 11c)
12 1 1         &            342.189042    &     -44.530050     &       6.1070     &       gold     &       K17 (14c)
12 2 1         &            342.181042    &     -44.534619     &       6.1070     &       gold     &       B13, J14, K15 (K17, 14b)
12 3 1         &            342.190875    &     -44.537469     &       6.1070     &       gold     &       B13, J14, K15 (K17, 14a)
12 4 1         &            342.171292    &     -44.519811     &       6.1070     &       gold     &       B13, Bo13 (K17, 14d)
12 5 1         &            342.184080    &     -44.531620     &       6.1070     &       gold     &       K17 (14e)
13 1 1         &            342.181550    &     -44.539375     &       4.1130     &       gold     &       K15 (18a)
13 2 1         &            342.179138    &     -44.538678     &       4.1130     &       gold     &       K15 (18b)
14 1 1         &            342.178870    &     -44.535862     &       3.1180     &       gold     &       C16a, C16b (K17, 20b)
14 1 2         &            342.179621    &     -44.535722     &       3.1180     &       silver   &       knot
14 1 3         &            342.179987    &     -44.535603     &       3.1180     &       silver   &       knot
14 1 4         &            342.178246    &     -44.536003     &       3.1180     &       silver   &       knot
14 1 5         &            342.178258    &     -44.535822     &       3.1180     &       silver   &       knot
14 2 1         &            342.187447    &     -44.538686     &       3.1180     &       gold     &       C16a, C16b (K17, 20a)
14 2 2         &            342.187771    &     -44.538281     &       3.1180     &       silver   &       knot
14 2 3         &            342.187854    &     -44.538042     &       3.1180     &       silver   &       knot
14 2 4         &            342.187142    &     -44.539042     &       3.1180     &       silver   &       knot
14 2 5         &            342.187671    &     -44.539000     &       3.1180     &       silver   &       knot
14 3 1         &            342.170667    &     -44.522089     &       3.1180     &       gold     &       D16 (K17, 20c)
14 3 2         &            342.170829    &     -44.521692     &       3.1180     &       silver   &       knot
14 3 3         &            342.170937    &     -44.521494     &       3.1180     &       silver   &       knot
14 3 4         &            342.170479    &     -44.522464     &       3.1180     &       silver   &       knot
14 3 5         &            342.170604    &     -44.522383     &       3.1180     &       silver   &       knot
16 1 1         &            342.166250    &     -44.533650     &       3.1000     &       bronze   &       D16
16 3 1         &            342.177833    &     -44.543069     &       3.1000     &       bronze   &       D16
17 1 1         &            342.185833    &     -44.538850     &       3.6060     &       gold     &       K17 (21a)
17 2 1         &            342.178833    &     -44.536731     &       3.6060     &       gold     &       K17 (21b)
17 3 1         &            342.169792    &     -44.521978     &       3.6060     &       gold     &       K17
19 1 1         &            342.180021    &     -44.538431     &       1.0350     &       gold     &       K15, (K17, 7a)
19 2 1         &            342.175542    &     -44.535939     &       1.0350     &       gold     &       K15, (K17, 7b)
19 3 1         &            342.171917    &     -44.530250     &       1.0350     &       gold     &       K15, (K17, 7c)
20 1 1         &            342.215958    &     -44.519428     &       2.0000     &       bronze   &       D16
20 2 1         &            342.215417    &     -44.519106     &       2.0000     &       bronze   &       D16
23 1 1         &            342.170912    &     -44.529597     &       3.5000     &       bronze   &       D16
23 2 1         &            342.171533    &     -44.532364     &       3.5000     &       bronze   &       D16
25 1 1         &            342.215183    &     -44.519231     &       3.0000     &       bronze   &       D16
25 2 1         &            342.214771    &     -44.518858     &       3.0000     &       bronze   &       D16
25 3 1         &            342.214421    &     -44.518036     &       3.0000     &       bronze   &       D16
28 1 1         &            342.175350    &     -44.539736     &       1.3000     &       bronze   &       D16
28 2 1         &            342.174479    &     -44.539239     &       1.3000     &       bronze   &       D16
31 1 1         &            342.198562    &     -44.520806     &       3.5000     &       bronze   &       D16
31 2 1         &            342.197304    &     -44.519769     &       3.5000     &       bronze   &       D16
32 1 1         &            342.180229    &     -44.539264     &       2.0000     &       bronze   &       D16
32 2 1         &            342.178938    &     -44.538861     &       2.0000     &       bronze   &       D16
43 1 1         &            342.177283    &     -44.540703     &       2.0000     &       silver   &       D16
43 2 1         &            342.171629    &     -44.537172     &       2.0000     &       silver   &       D16
43 3 1         &            342.168075    &     -44.531481     &       2.0000     &       bronze   &       D16
44 1 1         &            342.198362    &     -44.535753     &       2.9760     &       bronze   &       k17 (91c)
44 2 1         &            342.192442    &     -44.525069     &       2.9760     &       gold     &       K17 (91a)
44 3 1         &            342.181504    &     -44.520258     &       2.9760     &       bronze   &       K17 (91b)
49 1 1         &            342.191921    &     -44.536822     &       1.2000     &       bronze   &       D16
49 2 1         &            342.186262    &     -44.528069     &       1.2000     &       bronze   &       D16
93 1 1         &            342.182830    &     -44.520280     &       3.1690     &       gold     &       K17
93 2 1         &            342.191960    &     -44.524090     &       3.1690     &       gold     &       K17
94 1 1         &            342.189350    &     -44.518710     &       3.2857     &       gold     &       K17
94 2 1         &            342.196150    &     -44.522910     &       3.2857     &       gold     &       K17
98 1 1         &            342.190150    &     -44.530930     &       5.0510     &       gold     &       K17
98 2 1         &            342.190850    &     -44.535660     &       5.0510     &       gold     &       K17
99 1 1         &            342.183780    &     -44.521220     &       5.2373     &       gold     &       K17
99 2 1         &            342.188740    &     -44.522760     &       5.2373     &       gold     &       K17
100 1 1        &            342.197010    &     -44.522121     &       5.8940     &       gold     &       K17
100 2 1        &            342.190100    &     -44.517886     &       5.8940     &       gold     &       Cl-FFLens

==> online_material/appendix_full_ASCII/macs0416.txt <==
KnotID & RA & DEC & z & Rank & Comments
1 1 1   &   64.04075   &  -24.06159  &  1.8960   &  gold  &  J14 (1.1)
1 1 2   &   64.04117   &  -24.06186  &  1.8960   &  gold  &  J14 (2.1)
1 2 1   &   64.04348   &  -24.06354  &  1.8960   &  gold  &  J14 (1.2)
1 2 2   &   64.04302   &  -24.06302  &  1.8960   &  gold  &  J14 (2.2)
1 3 1   &   64.04735   &  -24.06867  &  1.8960   &  gold  &  J14 (1.3)
1 3 2   &   64.04746   &  -24.06883  &  1.8960   &  gold  &  J14 (2.3)
2 1 1   &   64.03077   &  -24.06712  &  1.9900   &  gold  &  J14 (3.1)
2 1 2   &   64.03077   &  -24.06722  &  1.9900   &  gold  &  J14 (4.1)
2 1 3   &   64.03099   &  -24.06731  &  1.9900   &  --    &  knot
2 2 1   &   64.03525   &  -24.07098  &  1.9900   &  gold  &  J14 (3.2)
2 2 2   &   64.03517   &  -24.07100  &  1.9900   &  gold  &  J14 (4.2)
2 2 3   &   64.03501   &  -24.07084  &  1.9900   &  --    &  knot
2 3 1   &   64.04180   &  -24.07573  &  1.9900   &  gold  &  J14 (3.3)
2 3 2   &   64.04184   &  -24.07583  &  1.9900   &  gold  &  J14 (4.3)
2 3 3   &   64.04210   &  -24.07597  &  1.9900   &  --    &  knot
3 1 1   &   64.03238   &  -24.06841  &  2.0948   &  gold  &  C17 (16c)
3 2 1   &   64.03266   &  -24.06867  &  2.0948   &  gold  &  C17 (16b)
3 3 1   &   64.03351   &  -24.06945  &  2.0948   &  gold  &  C17 (16a)
4 1 1   &   64.03980   &  -24.06309  &  2.0881   &  gold  &  C17 (7c)
4 2 1   &   64.04063   &  -24.06356  &  2.0881   &  gold  &  C17 (7b)
4 3 1   &   64.04712   &  -24.07111  &  2.0881   &  gold  &  C17 (7a)
5 1 1   &   64.02602   &  -24.07716  &  2.2982   &  gold  &  J14 (10.1)
5 2 1   &   64.02847   &  -24.07976  &  2.2982   &  gold  &  J14 (10.2)
5 3 1   &   64.03669   &  -24.08390  &  2.2982   &  gold  &  J14 (10.3)
6 1 1   &   64.03921   &  -24.07037  &  1.0054   &  gold  &  C17 (13c)
6 2 1   &   64.03832   &  -24.06975  &  1.0054   &  gold  &  C17 (13b)
6 3 1   &   64.03426   &  -24.06602  &  1.0054   &  gold  &  C17 (13a)
7 1 1   &   64.02758   &  -24.07279  &  3.2175   &  gold  &  C17 (20c)
7 2 1   &   64.03213   &  -24.07517  &  3.2175   &  gold  &  C17 (20b)
7 3 1   &   64.04034   &  -24.08154  &  3.2175   &  gold  &  C17 (20a)
8 1 1   &   64.02623   &  -24.07434  &  1.6333   &  gold  &  C17 (24c)
8 2 1   &   64.03104   &  -24.07896  &  1.6333   &  gold  &  C17 (24b)
8 3 1   &   64.03583   &  -24.08133  &  1.6333   &  gold  &  C17 (24a)
9 1 1   &   64.02406   &  -24.08089  &  1.9660   &  gold  &  J14 (16.1), C17 (36c)
9 2 1   &   64.02833   &  -24.08454  &  1.9660   &  gold  &  J14 (16.2), C17 (36b)
9 3 1   &   64.03160   &  -24.08577  &  1.9660   &  gold  &  J14 (16.3), C17 (36a)
10 1 1   &   64.02981   &  -24.08636  &  2.2182   &  gold  &  J14 (17.1)
10 1 2   &   64.03086   &  -24.08672  &  2.2182   &  --    &  knot
10 1 3   &   64.03067   &  -24.08663  &  2.2182   &  --    &  knot
10 1 4   &   64.02923   &  -24.08621  &  2.2182   &  --    &  knot
10 2 1   &   64.02861   &  -24.08597  &  2.2182   &  gold  &  J14 (17.2)
10 2 2   &   64.02609   &  -24.08424  &  2.2182   &  --    &  knot
10 2 3   &   64.02695   &  -24.08491  &  2.2182   &  --    &  knot
10 2 4   &   64.02897   &  -24.08608  &  2.2182   &  --    &  knot
10 3 1   &   64.02347   &  -24.08171  &  2.2182   &  gold  &  J14 (17.3)
10 3 2   &   64.02506   &  -24.08333  &  2.2182   &  --    &  knot
10 3 3   &   64.02440   &  -24.08265  &  2.2182   &  --    &  knot
10 3 4   &   64.02334   &  -24.08158  &  2.2182   &  --    &  knot
11 1 1   &   64.04455   &  -24.07210  &  2.0900   &  gold  &  J14 (23.1)
11 2 1   &   64.03960   &  -24.06663  &  2.0900   &  gold  &  J14 (23.2)
11 3 1   &   64.03434   &  -24.06374  &  2.0900   &  gold  &  J14 (23.3)
12 1 1   &   64.04647   &  -24.06039  &  2.0900   &  gold  &  C17 (1c)
12 2 1   &   64.04696   &  -24.06079  &  2.0900   &  gold  &  C17 (1b)
12 3 1   &   64.04909   &  -24.06288  &  2.0900   &  gold  &  C17 (1a)
13 1 1   &   64.04816   &  -24.06696  &  2.1067   &  gold  &  J14 (27.1)
13 2 1   &   64.04746   &  -24.06603  &  2.1067   &  gold  &  J14 (27.2)
13 3 1   &   64.04223   &  -24.06054  &  2.1067   &  gold  &  J14 (27.3)
14 1 1   &   64.03646   &  -24.06703  &  0.9397   &  gold  &  C17 (12c)
14 2 1   &   64.03687   &  -24.06750  &  0.9397   &  gold  &  C17 (12b)
15 1 1   &   64.02843   &  -24.08300  &  5.3650   &  gold  &  C17 (32b)
15 2 1   &   64.03505   &  -24.08549  &  5.3650   &  gold  &  C17 (32a)
15 3 1   &   64.02298   &  -24.07728  &  5.3650   &  gold  &  C17 (32c)
16 1 1   &   64.02925   &  -24.07329  &  5.1060   &  gold  &  C17 (21c)
16 2 1   &   64.03080   &  -24.07418  &  5.1060   &  gold  &  C17 (21b)
17 1 1   &   64.03749   &  -24.08364  &  3.4909   &  gold  &  C17 (27a)
17 2 1   &   64.02942   &  -24.07986  &  3.4909   &  gold  &  C17 (27b)
17 3 1   &   64.02494   &  -24.07502  &  3.4909   &  gold  &  C17 (27c)
18 1 1   &   64.03363   &  -24.08318  &  3.4406   &  gold  &  C17 (30a)
18 2 1   &   64.03126   &  -24.08190  &  3.4406   &  gold  &  C17 (30b)
18 3 1   &   64.02270   &  -24.07459  &  3.4406   &  gold  &  C17 (30c)
19 1 1   &   64.04526   &  -24.06276  &  3.2885   &  gold  &  C17 (3b)
19 2 1   &   64.04154   &  -24.06000  &  3.2885   &  gold  &  C17 (3c)
19 3 1   &   64.04924   &  -24.06817  &  3.2885   &  gold  &  C17 (3a)
20 1 1   &   64.02633   &  -24.07669  &  3.2526   &  gold  &  C17 (28c)
20 2 1   &   64.02833   &  -24.07900  &  3.2526   &  gold  &  C17 (28b)
21 1 1   &   64.03549   &  -24.08467  &  4.1218   &  gold  &  C17 (31a)
21 2 1   &   64.02924   &  -24.08180  &  4.1218   &  gold  &  C17 (31b)
21 3 1   &   64.02342   &  -24.07612  &  4.1218   &  gold  &  C17 (31c)
22 1 1   &   64.03394   &  -24.07457  &  3.8710   &  gold  &  C17 (18b)
22 2 1   &   64.04018   &  -24.07986  &  3.8710   &  gold  &  C17 (18a)
23 1 1   &   64.04016   &  -24.08029  &  4.1032   &  gold  &  C17 (19a)
23 2 1   &   64.03366   &  -24.07475  &  4.1032   &  gold  &  C17 (19b)
23 3 1   &   64.02662   &  -24.07049  &  4.1032   &  gold  &  C17 (19c)
24 1 1   &   64.03523   &  -24.06473  &  3.2922   &  gold  &  C17 (11c)
24 2 1   &   64.03851   &  -24.06596  &  3.2922   &  gold  &  C17 (11b)
25 1 1   &   64.02519   &  -24.07358  &  3.0773   &  gold  &  C17 (26c)
25 2 1   &   64.03773   &  -24.08239  &  3.0773   &  gold  &  C17 (26a)
25 3 1   &   64.03048   &  -24.07922  &  3.0773   &  gold  &  C17 (26b)
26 1 1   &   64.03808   &  -24.08240  &  3.1103   &  gold  &  C17 (25a)
26 2 1   &   64.02545   &  -24.07365  &  3.1103   &  gold  &  C17 (25c)
26 3 1   &   64.03036   &  -24.07902  &  3.1103   &  gold  &  C17 (25b)
27 1 1   &   64.03449   &  -24.06696  &  3.2215   &  gold  &  C17 (14a)
27 2 1   &   64.03418   &  -24.06648  &  3.2215   &  gold  &  C17 (14b)
27 3 1   &   64.03401   &  -24.06645  &  3.2215   &  gold  &  C17 (14c)
28 1 1   &   64.04512   &  -24.07234  &  3.28825  &  gold  &  C17 (9a)
28 2 1   &   64.04008   &  -24.06673  &  3.28825  &  gold  &  C17 (9b)
29 1 1   &   64.05087   &  -24.06654  &  6.1452   &  gold  &  C17 (2a)
29 2 1   &   64.04818   &  -24.06241  &  6.1452   &  gold  &  C17 (2b)
29 3 1   &   64.04357   &  -24.05900  &  6.1452   &  gold  &  C17 (2c)
30 1 1   &   64.04781   &  -24.07016  &  3.6065   &  gold  &  C17 (6a)
30 2 1   &   64.04366   &  -24.06440  &  3.6065   &  gold  &  C17 (6b)
30 3 1   &   64.03768   &  -24.06076  &  3.6065   &  gold  &  C17 (6c)
31 1 1   &   64.03100   &  -24.07717  &  3.9230   &  gold  &  C17 (22b)
31 2 1   &   64.02713   &  -24.07357  &  3.9230   &  gold  &  C17 (22c)
32 1 1   &   64.03567   &  -24.07992  &  2.5425   &  gold  &  C17 (23a)
32 2 1   &   64.03264   &  -24.07851  &  2.5425   &  gold  &  C17 (23b) 
33 1 1   &   64.03202   &  -24.08423  &  5.9729   &  gold  &  C17 (33a)
33 2 1   &   64.03082   &  -24.08370  &  5.9729   &  gold  &  C17 (33b)
34 1 1   &   64.02763   &  -24.08261  &  3.9228   &  gold  &  C17 (34b)
34 2 1   &   64.02373   &  -24.07848  &  3.9228   &  gold  &  C17 (34c)
35 1 1   &   64.03368   &  -24.08585  &  5.6390   &  gold  &  C17 (35a)
35 2 1   &   64.02865   &  -24.08424  &  5.6390   &  gold  &  C17 (35b)
35 3 1   &   64.02219   &  -24.07756  &  5.6390   &  gold  &  C17 (35c)
36 1 1   &   64.03660	&  -24.06612  &  2.2000   &  bronze   &  J14 (8.1)
36 2 1   &   64.03683	&  -24.06634  &  2.2000   &  bronze   &  J14 (8.2)
37 1 1   &   64.02702	&  -24.07858  &  2.2500   &  bronze   &  J14 (9.1)
37 2 1   &   64.02752	&  -24.07911  &  2.2500   &  bronze   &  J14 (9.2)
38 1 1   &   64.03826	&  -24.07370  &  1.8000   &  bronze   &  J14 (12.1)
38 2 1   &   64.03769	&  -24.07329  &  1.8000   &  bronze   &  J14 (12.2)
39 1 1   &   64.02944	&  -24.07858  &  2.8000   &  bronze   &  J14 (15.2)
39 2 1   &   64.03822	&  -24.08299  &  2.8000   &  bronze   &  J14 (15.3)
40 1 1   &   64.02607	&  -24.08423  &  2.1000   &  silver   &  J14 (18.1)
40 2 1   &   64.02507	&  -24.08335  &  2.1000   &  silver   &  J14 (18.2)
41 1 1   &   64.04091	&  -24.06296  &  2.2000   &  silver   &  J14 (24.1)
41 2 1   &   64.04107	&  -24.06306  &  2.2000   &  bronze   &  J14 (24.2)
42 1 1   &   64.04489	&  -24.06107  &  2.9000   &  bronze   &  J14 (25.1)
42 2 1   &   64.04545	&  -24.06141  &  2.9000   &  bronze   &  J14 (25.2)
42 3 1   &   64.04825	&  -24.06451  &  2.9000   &  bronze   &  J14 (25.3)
42 4 1   &   64.04970	&  -24.06695  &  2.9000   &  bronze   &  J14 (25.4)
43 1 1   &   64.03309	&  -24.08181  &  4.5000   &  bronze   &  J14 (30.1)
43 2 1   &   64.03265	&  -24.08155  &  4.5000   &  bronze   &  J14 (30.2)
44 1 1   &   64.02383	&  -24.07762  &  1.9000   &  bronze   &  J14 (31.1)
44 2 1   &   64.03051	&  -24.08272  &  1.9000   &  bronze   &  J14 (31.2)
44 3 1   &   64.03246	&  -24.08382  &  1.9000   &  bronze   &  J14 (31.3)
45 1 1   &   64.03735	&  -24.06306  &  3.4000   &  bronze   &  J14 (40.1)
45 2 1   &   64.04035	&  -24.06427  &  3.4000   &  bronze   &  J14 (40.2)
46 1 1   &   64.03718	&  -24.06307  &  3.4000   &  bronze   &  J14 (41.1)
46 2 1   &   64.04037	&  -24.06437  &  3.4000   &  bronze   &  J14 (41.2)
47 1 1   &   64.03567	&  -24.08205  &  2.5000   &  bronze   &  J14 (43.1)
47 2 1   &   64.03119	&  -24.07996  &  2.5000   &  bronze   &  J14 (43.2)
47 3 1   &   64.02442	&  -24.07360  &  2.5000   &  bronze   &  J14 (43.3)
48 1 1   &   64.03826	&  -24.08045  &  2.2000   &  bronze   &  J14 (46.1)
48 2 1   &   64.02640	&  -24.07224  &  2.2000   &  bronze   &  J14 (46.2)
49 1 1   &   64.04602	&  -24.06880  &  3.0000   &  bronze   &  J14 (53.1)
49 2 1   &   64.03620	&  -24.06064  &  3.0000   &  bronze   &  J14 (53.3)
50 1 1   &   64.04679	&  -24.07134  &  2.4000   &  bronze   &  J14 (54.1)
50 2 1   &   64.04138	&  -24.06452  &  2.4000   &  bronze   &  J14 (54.2)
50 3 1   &   64.03716	&  -24.06242  &  2.4000   &  bronze   &  J14 (54.3)
51 1 1   &   64.02689	&  -24.07961  &  4.1000   &  bronze   &  J14 (62.1)
51 2 1   &   64.02599	&  -24.07889  &  4.1000   &  bronze   &  J14 (62.2)
52 1 1   &   64.02553	&  -24.07665  &  3.9000   &  bronze   &  J14 (63.1)
52 2 1   &   64.02815	&  -24.07965  &  3.9000   &  bronze   &  J14 (63.2)
52 3 1   &   64.03792	&  -24.08448  &  3.9000   &  bronze   &  J14 (63.3)
53 1 1   &   64.03610	&  -24.07336  &  2.8000   &  bronze   &  J14 (68.1)
53 2 1   &   64.04035	&  -24.07648  &  2.8000   &  bronze   &  J14 (68.2)
53 3 1   &   64.02802	&  -24.06727  &  2.8000   &  bronze   &  J14 (68.3)
54 1 1   &   64.03626	&  -24.07422  &  1.6000   &  bronze   &  J14 (69.1)
54 2 1   &   64.03768	&  -24.07526  &  1.6000   &  bronze   &  J14 (69.2)

==> online_material/appendix_full_ASCII/macs0717.txt <==
KnotID & RA & DEC & z & Rank & Comments
1 1 1   &   07 17 34.881   &    +37 44 28.23   &    2.9630   &    gold   &   K16 (1.1)
1 1 2   &   07 17 34.874   &    +37 44 28.04   &    2.9630   &    --     &   knot
1 1 3   &   07 17 34.918   &    +37 44 29.03   &    2.9630   &    --     &   knot
1 1 4   &   07 17 34.910   &    +37 44 28.65   &    2.9630   &    --     &   knot
1 1 5   &   07 17 34.762   &    +37 44 26.27   &    2.9630   &    --     &   knot
1 1 6   &   07 17 34.792   &    +37 44 26.19   &    2.9630   &    --     &   knot
1 1 7   &   07 17 34.962   &    +37 44 28.56   &    2.9630   &    --     &   knot
1 1 8   &   07 17 34.964   &    +37 44 30.20   &    2.9630   &    --     &   knot
1 2 1   &   07 17 34.518   &    +37 44 24.33   &    2.9630   &    gold   &   K16 (1.2)
1 2 2   &   07 17 34.534   &    +37 44 24.44   &    2.9630   &    --     &   knot
1 2 3   &   07 17 34.414   &    +37 44 23.59   &    2.9630   &    --     &   knot
1 2 4   &   07 17 34.450   &    +37 44 23.74   &    2.9630   &    --     &   knot
1 2 5   &   07 17 34.634   &    +37 44 24.94   &    2.9630   &    --     &   knot
1 2 6   &   07 17 34.640   &    +37 44 24.57   &    2.9630   &    --     &   knot
1 2 7   &   07 17 34.460   &    +37 44 23.34   &    2.9630   &    --     &   knot
1 2 8   &   07 17 34.312   &    +37 44 22.86   &    2.9630   &    --     &   knot
1 3 1   &   07 17 33.837   &    +37 44 17.83   &    2.9630   &    gold   &   K16 (1.3)
1 4 1   &   07 17 32.244   &    +37 44 13.01   &    2.9630   &    gold   &   K16 (1.4)
1 4 3   &   07 17 32.213   &    +37 44 13.19   &    2.9630   &    --     &   knot
1 5 1   &   07 17 37.388   &    +37 45 40.95   &    2.9630   &    gold   &   K16 (1.5)
1 5 3   &   07 17 37.362   &    +37 45 41.19   &    2.9630   &    --     &   knot
2 1 1   &   07 17 35.651   &    +37 44 29.41   &    1.8850   &    gold   &   K16 (3.1)
2 2 1   &   07 17 34.670   &    +37 44 21.02   &    1.8850   &    gold   &   K16 (3.2)
2 3 1   &   07 17 37.717   &    +37 45 13.79   &    1.8850   &    gold   &   K16 (3.3)
3 1 1   &   07 17 31.409   &    +37 45 00.43   &    1.8850   &    gold   &   K16 (4.1)
3 1 2   &   07 17 31.527   &    +37 45 02.72   &    1.8850   &    --     &   knot
3 2 1   &   07 17 30.345   &    +37 44 40.88   &    1.8850   &    gold   &   K16 (4.2)
3 2 2   &   07 17 30.308   &    +37 44 40.18   &    1.8850   &    --     &   knot
3 3 1   &   07 17 33.863   &    +37 45 47.88   &    1.8850   &    gold   &   K16 (4.3)
3 3 2   &   07 17 33.816   &    +37 45 47.55   &    1.8850   &    --     &   knot
4 1 1   &   07 17 27.446   &    +37 45 25.55   &    2.3930   &    gold   &   M16 (6.1)
4 2 1   &   07 17 27.049   &    +37 45 09.65   &    2.3930   &    gold   &   M16 (6.2)
4 3 1   &   07 17 29.727   &    +37 46 10.93   &    2.3930   &    gold   &   M16 (6.3)
5 1 1   &   07 17 32.440   &    +37 45 06.61   &    1.7100   &    gold   &   K16 (12.1)
5 1 2   &   07 17 32.316   &    +37 45 05.38   &    1.7100   &    --     &   knot
5 1 3   &   07 17 32.508   &    +37 45 07.55   &    1.7100   &    --     &   knot
5 2 1   &   07 17 30.628   &    +37 44 34.49   &    1.7100   &    gold   &   K16 (12.2)
5 2 2   &   07 17 30.618   &    +37 44 35.66   &    1.7100   &    --     &   knot
5 2 3   &   07 17 30.637   &    +37 44 33.76   &    1.7100   &    --     &   knot
5 3 1   &   07 17 33.893   &    +37 45 38.27   &    1.7100   &    gold   &   K16 (12.3)
5 3 2   &   07 17 33.908   &    +37 45 39.42   &    1.7100   &    --     &   knot
5 3 3   &   07 17 33.890   &    +37 45 37.59   &    1.7100   &    --     &   knot
6 1 1   &   07 17 32.562   &    +37 45 02.60   &    2.5470   &    gold   &   K16 (13.1)
6 2 1   &   07 17 30.615   &    +37 44 22.61   &    2.5470   &    gold   &   K16 (13.2)
6 3 1   &   07 17 35.091   &    +37 45 48.00   &    2.5470   &    gold   &   K16 (13.3)
7 1 1   &   07 17 33.310   &    +37 45 07.79   &    1.8550   &    gold   &   K16 (14.1)
7 2 1   &   07 17 31.119   &    +37 44 22.93   &    1.8550   &    gold   &   K16 (14.2)
7 3 1   &   07 17 35.086   &    +37 45 37.51   &    1.8550   &    gold   &   K16 (14.3)
8 1 1   &   07 17 28.239   &    +37 46 19.41   &    2.4050   &    gold   &   K16 (15.1)
8 2 1   &   07 17 26.070   &    +37 45 36.48   &    2.4050   &    gold   &   K16 (15.2)
8 3 1   &   07 17 25.570   &    +37 45 16.71   &    2.4050   &    gold   &   K16 (15.3)
9 1 1   &   07 17 38.176   &    +37 45 16.86   &    6.3870   &    gold   &   K16 (19.1)
9 2 1   &   07 17 37.855   &    +37 44 33.87   &    6.3870   &    gold   &   K16 (19.2)
9 3 1   &   07 17 31.454   &    +37 43 53.80   &    6.3870   &    gold   &   K16 (19.3)
10 1 1   &   07 17 34.275   &    +37 44 27.61  &    2.8200   &    bronze  &  K16 ( 2.1)
10 2 1   &   07 17 33.704   &    +37 44 21.29  &    2.8200   &    bronze  &   K16 (2.2)
11 1 1   &   07 17 28.649   &    +37 46 18.72  &    2.4800   &    bronze  &   K16 (17.1)
11 2 1   &   07 17 25.974   &    +37 45 12.99  &    2.4800   &    bronze  &   K16 (17.3)
12 1 1   &   07 17 31.269   &    +37 44 41.10  &    4.5300   &    bronze  &   K16 (25.1)
12 2 1   &   07 17 31.083   &    +37 44 33.92  &    4.5300   &    bronze  &   K16 (25.2)
13 1 1   &   07 17 36.211   &    +37 44 35.43  &    1.6100   &    bronze  &   K16 (29.1)
13 2 1   &   07 17 34.290   &    +37 44 18.97  &    1.6100   &    bronze  &   K16 (29.2)
14 1 1   &   07 17 29.929   &    +37 45 22.89  &    1.5500   &    bronze  &   K16 (31.1)
14 2 1   &   07 17 29.045   &    +37 45 02.00  &    1.5500   &    bronze  &   K16 (31.2)
14 3 1   &   07 17 31.587   &    +37 45 53.94  &    1.5500   &    bronze  &   K16 (31.3)
15 1 1   &   07 17 28.683   &    +37 45 27.81  &    2.4300   &    bronze  &   K16 (32.1)
15 2 1   &   07 17 31.427   &    +37 46 09.78  &    2.4300   &    bronze  &   K16 (32.2)
15 3 1   &   07 17 27.900   &    +37 44 57.18  &    2.4300   &    bronze  &   K16 (32.3)
16 1 1   &   07 17 36.712   &    +37 43 59.73  &    4.0000   &    bronze  &   K16 (49.1)
16 2 1   &   07 17 34.315   &    +37 43 50.55  &    4.0000   &    bronze  &   K16 (49.2)
17 1 1   &   07 17 31.111   &    +37 44 47.61  &    4.3300   &    bronze  &   K16 (85.1)
17 2 1   &   07 17 30.712   &    +37 44 35.85  &    4.3300   &    bronze  &   K16 (85.2)

==> online_material/appendix_full_ASCII/macs1149.txt <==
KnotID & RA & DEC & z & Rank & Comments
1 1  1   &   11 49 35.282   &   +22 23 45.64   &   1.4880   &  Gold  &   J16
1 1  2   &   11 49 35.213   &   +22 23 43.35   &   1.4880   &  --    &  knot
1 1  3   &   11 49 35.575   &   +22 23 44.27   &   1.4880   &  --    &  knot (SN Refsdal)
1 1  3   &   11 49 35.453   &   +22 23 44.82   &   1.4880   &  --    &  knot (SN Refsdal)
1 1  3   &   11 49 35.369   &   +22 23 43.94   &   1.4880   &  --    &  knot (SN Refsdal)
1 1  3   &   11 49 35.474   &   +22 23 42.68   &   1.4880   &  --    &  knot (SN Refsdal)
1 1  4   &   11 49 35.158   &   +22 23 44.16   &   1.4880   &  --    &  knot
1 1  5   &   11 49 35.558   &   +22 23 46.86   &   1.4880   &  --    &  knot
1 1  6   &   11 49 35.383   &   +22 23 47.09   &   1.4880   &  --    &  knot
1 1  7   &   11 49 35.306   &   +22 23 48.19   &   1.4880   &  --    &  knot
1 1  8   &   11 49 35.186   &   +22 23 46.70   &   1.4880   &  --    &  knot
1 1  9   &   11 49 35.414   &   +22 23 45.99   &   1.4880   &  --    &  knot
1 1 10   &   11 49 35.513   &   +22 23 47.63   &   1.4880   &  --    &  knot
1 1 11   &   11 49 35.640   &   +22 23 45.96   &   1.4880   &  --    &  knot
1 1 12   &   11 49 35.143   &   +22 23 46.50   &   1.4880   &  --    &  knot
1 1 13   &   11 49 35.350   &   +22 23 46.37   &   1.4880   &  --    &  knot
1 1 14   &   11 49 35.318   &   +22 23 42.76   &   1.4880   &  --    &  knot
1 1 15   &   11 49 35.249   &   +22 23 46.37   &   1.4880   &  --    &  knot
1 1 16   &   11 49 35.299   &   +22 23 44.58   &   1.4880   &  --    &  knot
1 1 17   &   11 49 35.254   &   +22 23 44.74   &   1.4880   &  --    &  knot
1 1 18   &   11 49 35.266   &   +22 23 43.42   &   1.4880   &  --    &  knot
1 1 19   &   11 49 35.273   &   +22 23 47.90   &   1.4880   &  --    &  knot
1 1 20   &   11 49 35.323   &   +22 23 47.42   &   1.4880   &  --    &  knot
1 1 21   &   11 49 35.177   &   +22 23 45.36   &   1.4880   &  --    &  knot
1 1 22   &   11 49 35.112   &   +22 23 44.51   &   1.4880   &  --    &  knot
1 1 23   &   11 49 35.215   &   +22 23 47.66   &   1.4880   &  --    &  knot
1 1 24   &   11 49 35.119   &   +22 23 45.71   &   1.4880   &  --    &  knot
1 1 25   &   11 49 35.498   &   +22 23 45.73   &   1.4880   &  --    &  knot
1 1 26   &   11 49 35.542   &   +22 23 45.11   &   1.4880   &  --    &  knot
1 2  1   &   11 49 35.858   &   +22 23 50.81   &   1.4880   &  Gold  &   J16
1 2  2   &   11 49 35.942   &   +22 23 51.02   &   1.4880   &  --    &  knot
1 2  4   &   11 49 35.882   &   +22 23 51.95   &   1.4880   &  --    &  knot
1 2  5   &   11 49 35.825   &   +22 23 48.62   &   1.4880   &  --    &  knot
1 2  6   &   11 49 35.798   &   +22 23 49.99   &   1.4880   &  --    &  knot
1 2  7   &   11 49 35.705   &   +22 23 51.48   &   1.4880   &  --    &  knot
1 2  8   &   11 49 35.755   &   +22 23 52.35   &   1.4880   &  --    &  knot
1 2  9   &   11 49 35.897   &   +22 23 49.78   &   1.4880   &  --    &  knot
1 2 10   &   11 49 35.738   &   +22 23 49.07   &   1.4880   &  --    &  knot
1 2 11   &   11 49 35.873   &   +22 23 47.73   &   1.4880   &  --    &  knot
1 2 12   &   11 49 35.755   &   +22 23 52.92   &   1.4880   &  --    &  knot
1 2 13   &   11 49 35.839   &   +22 23 50.26   &   1.4880   &  --    &  knot
1 2 15   &   11 49 35.801   &   +22 23 51.35   &   1.4880   &  --    &  knot
1 2 16   &   11 49 35.914   &   +22 23 50.50   &   1.4880   &  --    &  knot
1 2 17   &   11 49 35.890   &   +22 23 50.94   &   1.4880   &  --    &  knot
1 2 19   &   11 49 35.717   &   +22 23 51.78   &   1.4880   &  --    &  knot
1 2 20   &   11 49 35.753   &   +22 23 51.00   &   1.4880   &  --    &  knot
1 2 23   &   11 49 35.710   &   +22 23 52.45   &   1.4880   &  --    &  knot
1 2 25   &   11 49 35.842   &   +22 23 52.54   &   1.4880   &  --    &  knot
1 3  1   &   11 49 36.821   &   +22 24 08.77   &   1.4880   &  Gold  &   J16
1 3  2   &   11 49 36.778   &   +22 24 07.23   &   1.4880   &  --    &  knot
1 3  3   &   11 49 36.905   &   +22 24 07.37   &   1.4880   &  --    &  knot
1 3  4   &   11 49 36.710   &   +22 24 08.03   &   1.4880   &  --    &  knot
1 3  5   &   11 49 36.922   &   +22 24 09.24   &   1.4880   &  --    &  knot
1 3  6   &   11 49 36.862   &   +22 24 09.54   &   1.4880   &  --    &  knot
1 3  7   &   11 49 36.809   &   +22 24 10.34   &   1.4880   &  --    &  knot
1 3  8   &   11 49 36.725   &   +22 24 09.66   &   1.4880   &  --    &  knot
1 3  9   &   11 49 36.888   &   +22 24 08.68   &   1.4880   &  --    &  knot   
1 3 10   &   11 49 36.895   &   +22 24 09.74   &   1.4880   &  --    &  knot
1 3 11   &   11 49 36.943   &   +22 24 08.69   &   1.4880   &  --    &  knot
1 3 12   &   11 49 36.686   &   +22 24 09.51   &   1.4880   &  --    &  knot
1 3 13   &   11 49 36.850   &   +22 24 09.14   &   1.4880   &  --    &  knot
1 3 14   &   11 49 36.862   &   +22 24 06.77   &   1.4880   &  --    &  knot
1 3 15   &   11 49 36.785   &   +22 24 09.33   &   1.4880   &  --    &  knot
1 3 16   &   11 49 36.847   &   +22 24 08.08   &   1.4880   &  --    &  knot
1 3 17   &   11 49 36.806   &   +22 24 08.25   &   1.4880   &  --    &  knot
1 3 18   &   11 49 36.823   &   +22 24 07.30   &   1.4880   &  --    &  knot
1 3 19   &   11 49 36.790   &   +22 24 10.21   &   1.4880   &  --    &  knot
1 3 20   &   11 49 36.823   &   +22 24 09.92   &   1.4880   &  --    &  knot
1 3 21   &   11 49 36.730   &   +22 24 08.84   &   1.4880   &  --    &  knot
1 3 22   &   11 49 36.653   &   +22 24 08.25   &   1.4880   &  --    &  knot
1 3 23   &   11 49 36.749   &   +22 24 10.17   &   1.4880   &  --    &  knot
1 3 24   &   11 49 36.667   &   +22 24 09.04   &   1.4880   &  --    &  knot
1 3 25   &   11 49 36.912   &   +22 24 08.30   &   1.4880   &  --    &  knot
1 3 26   &   11 49 36.912   &   +22 24 07.88   &   1.4880   &  --    &  knot
1 4  4   &   11 49 35.616   &   +22 23 55.28   &   1.4880   &  --    &  knot
1 4  7   &   11 49 35.542   &   +22 23 53.69   &   1.4880   &  --    &  knot
1 4  8   &   11 49 35.465   &   +22 23 55.65   &   1.4880   &  --    &  knot
1 4 19   &   11 49 35.501   &   +22 23 54.33   &   1.4880   &  --    &  knot
1 4 22   &   11 49 35.549   &   +22 23 56.15   &   1.4880   &  --    &  knot
1 4 23   &   11 49 35.436   &   +22 23 55.20   &   1.4880   &  --    &  knot
1 4 24   &   11 49 35.494   &   +22 23 56.28   &   1.4880   &  --    &  knot
1 4 25   &   11 49 35.446   &   +22 23 56.25   &   1.4880   &  --    &  knot
1 4 27   &   11 49 35.563   &   +22 23 54.19   &   1.4880   &  --    &  knot
1 4 28   &   11 49 35.597   &   +22 23 54.32   &   1.4880   &  --    &  knot
1 5  1   &   11 49 35.966   &   +22 23 49.69   &   1.4880   &  Gold  &   J16
1 5  2   &   11 49 36.031   &   +22 23 49.93   &   1.4880   &  --    &  knot
1 5  3   &   11 49 36.026   &   +22 23 48.10   &   1.4880   &  --    &  knot
1 5  9   &   11 49 35.935   &   +22 23 48.98   &   1.4880   &  --    &  knot
1 5 14   &   11 49 36.077   &   +22 23 48.93   &   1.4880   &  --    &  knot
1 5 16   &   11 49 36.000   &   +22 23 49.11   &   1.4880   &  --    &  knot
1 5 17   &   11 49 35.990   &   +22 23 49.56   &   1.4880   &  --    &  knot
1 5 18   &   11 49 36.043   &   +22 23 49.35   &   1.4880   &  --    &  knot
1 5 25   &   11 49 35.954   &   +22 23 48.31   &   1.4880   &  --    &  knot
1 5 26   &   11 49 35.990   &   +22 23 48.17   &   1.4880   &  --    &  knot
1 6  4   &   11 49 35.652   &   +22 23 55.05   &   1.4880   &  --    &  knot
1 6  8   &   11 49 35.681   &   +22 23 53.62   &   1.4880   &  --    &  knot
1 6 27   &   11 49 35.630   &   +22 23 53.69   &   1.4880   &  --    &  knot
1 6 28   &   11 49 35.621   &   +22 23 54.11   &   1.4880   &  --    &  knot
2 1  1   &   11 49 36.583   &   +22 23 23.06   &   1.8940   &  Gold  &   J16
2 2  1   &   11 49 37.457   &   +22 23 32.94   &   1.8940   &  Gold  &   J16
2 3  1   &   11 49 37.577   &   +22 23 34.37   &   1.8940   &  Gold  &   J16
3 1  1   &   11 49 33.773   &   +22 23 59.36   &   3.1280   &  Gold  &   J16
3 1  2   &   11 49 33.785   &   +22 23 59.45   &   3.1280   &  --    &  knot
3 1  3   &   11 49 33.826   &   +22 23 59.50   &   3.1280   &  --    &  knot
3 1  4   &   11 49 33.737   &   +22 23 59.04   &   3.1280   &  --    &  knot
3 1  5   &   11 49 33.794   &   +22 23 59.67   &   3.1280   &  --    &  knot
3 2  1   &   11 49 34.282   &   +22 24 11.73   &   3.1280   &  Gold  &   J16
3 2  2   &   11 49 34.253   &   +22 24 11.10   &   3.1280   &  --    &  knot
3 2  3   &   11 49 34.181   &   +22 24 09.19   &   3.1280   &  --    &  knot
3 2  4   &   11 49 34.327   &   +22 24 12.73   &   3.1280   &  --    &  knot
3 2  5   &   11 49 34.212   &   +22 24 10.34   &   3.1280   &  --    &  knot
3 3  1   &   11 49 36.278   &   +22 24 25.88   &   3.1280   &  Gold  &   J16
3 3  2   &   11 49 36.312   &   +22 24 25.86   &   3.1280   &  --    &  knot
3 3  3   &   11 49 36.394   &   +22 24 25.74   &   3.1280   &  --    &  knot
3 3  4   &   11 49 36.206   &   +22 24 25.86   &   3.1280   &  --    &  knot
3 3  5   &   11 49 36.338   &   +22 24 25.92   &   3.1280   &  --    &  knot
4 1  1   &   11 49 34.322   &   +22 23 48.57   &   2.9500   &  Gold  &   J16
4 2  1   &   11 49 34.656   &   +22 24 02.62   &   2.9500   &  Gold  &   J16
4 3  1   &   11 49 37.006   &   +22 24 22.03   &   2.9500   &  Gold  &   J16
5 1  1   &   11 49 35.942   &   +22 23 35.02   &   2.7900   &  Gold  &   J16
5 2  1   &   11 49 36.266   &   +22 23 37.77   &   2.7900   &  Gold  &   J16
6 1  1   &   11 49 37.236   &   +22 25 34.40   &   0.9810   &  Gold  &   J16 (9.1)
6 2  1   &   11 49 36.929   &   +22 25 37.98   &   0.9810   &  Gold  &   J16 (9.2)
6 3  1   &   11 49 36.775   &   +22 25 38.00   &   0.9810   &  Gold  &   J16 (9.3)
6 4  1   &   11 49 36.876   &   +22 25 35.07   &   0.9810   &  Gold  &   J16 (9.4)
7 1  1   &   11 49 36.888   &   +22 23 52.03   &   1.2410   &  Gold  &   J16 (13.1)
7 2  1   &   11 49 36.677   &   +22 23 47.96   &   1.2410   &  Gold  &   J16 (13.2)
7 3  1   &   11 49 36.007   &   +22 23 37.89   &   1.2410   &  Gold  &   J16 (13.3)
8 1  1   &   11 49 33.998   &   +22 24 12.61   &   3.7030   &  Gold  &   J16 (14.1)
8 2  1   &   11 49 33.802   &   +22 24 09.45   &   3.7030   &  Gold  &   J16 (14.2)
9 1  1   &   11 49 36.965   &   +22 23 34.44   &   3.2160   &  Gold  &   J16 (22.1)
9 2  1   &   11 49 38.174   &   +22 24 00.84   &   3.2160   &  Gold  &   J16 (22.2)
10 1 1   &   11 49 35.933   &   +22 23 33.16   &   2.6600   &  Bronze &   J16 (6.1)
10 2 1   &   11 49 36.434   &   +22 23 37.89   &   2.6600   &  Bronze &   J16 (6.2)
11 1 1   &   11 49 35.748   &   +22 23 28.80   &   2.7900   &  Bronze &   J16 (7.1)
11 2 1   &   11 49 36.814   &   +22 23 39.37   &   2.7900   &  Bronze &   J16 (7.2)
11 3 1   &   11 49 37.822   &   +22 24 04.47   &   2.7900   &  Bronze &   J16 (7.3)
12 1 1   &   11 49 35.638   &   +22 23 39.66   &   2.8100   &  Bronze &   J16 (8.1)
12 2 1   &   11 49 35.947   &   +22 23 42.20   &   2.8100   &  Bronze &   J16 (8.2)
12 3 1   &   11 49 37.702   &   +22 24 16.99   &   2.8100   &  Bronze &   J16 (8.3)
13 1 1   &   11 49 37.918   &   +22 23 20.60   &   2.7600   &  Bronze &   J16 (29.1)
13 2 1   &   11 49 38.177   &   +22 23 25.46   &   2.7600   &  Bronze &   J16 (29.2)
13 3 1   &   11 49 37.082   &   +22 23 12.13   &   2.7600   &  Bronze &   J16 (29.3)
14 1 1   &   11 49 34.282   &   +22 24 46.33   &   2.4800   &  Bronze &   J16 (21.1)
14 2 1   &   11 49 34.447   &   +22 24 47.10   &   2.4800   &  Bronze &   J16 (21.2)
14 3 1   &   11 49 34.810   &   +22 24 45.67   &   2.4800   &  Bronze &   J16 (21.3)
15 1 1   &   11 49 38.213   &   +22 23 15.70   &   3.5800   &  Bronze &   J16 (15.1)
15 2 1   &   11 49 38.482   &   +22 23 19.48   &   3.5800   &  Bronze &   J16 (15.2)
15 3 1   &   11 49 37.498   &   +22 23 07.26   &   3.5800   &  Bronze &   J16 (15.3)
16 1 1   &   11 49 38.330   &   +22 23 15.58   &   2.6500   &  Bronze &   J16 (16.1)
16 2 1   &   11 49 38.374   &   +22 23 16.18   &   2.6500   &  Bronze &   J16 (16.2)
17 1 1   &   11 49 36.516   &   +22 23 48.29   &   2.7800   &  Bronze &   J16 (31.1)
17 2 1   &   11 49 34.870   &   +22 23 30.60   &   2.7800   &  Bronze &   J16 (31.2)
17 3 1   &   11 49 37.349   &   +22 24 08.78   &   2.7800   &  Bronze &   J16 (31.3)

==> online_material/online_material_readme.txt <==
As online material we provide with the area in the source plane above a given magnification (mu) for the GOLD and ALL models, and derived using the two proposed methods: image plane and source plane methods.

Column description: column 1 contains the magnification (mu); columns from 2 to 7 contains the area in the source plane above a given magnification (in arcmin^2) for the six Frontier Fields clusters.

This online material allows to reproduce the curves in figure 5.

The files are named as follows:

- "online_table_Best-GOLD_cum_area_image_method_z9.txt" contains the solid curves for the 'image plane' method and the GOLD models in black;

- "online_table_Best-ALL_cum_area_image_method_z9.txt" contains the solid curves for the 'image plane' method and the ALL models in black;

- "online_table_Best-GOLD_cum_area_source_method_z9.txt" contains the dashed curves for the 'source plane' method and the GOLD models in black;

- "online_table_Best-ALL_cum_area_source_method_z9.txt" contains the dashed curves for the 'source plane' method and the ALL models in black.

==> online_material/online_table_Best-ALL_cum_area_image_method_z9.txt <==
          mu     abell370    abell2744   abells1063     macs0416     macs0717     macs1149
           1      6.01662     12.25324     12.59857      8.69459      5.53350      8.16010
           2      1.49023      1.53811      1.37307      0.82359      1.36832      0.91164
           3      0.72706      0.64866      0.61258      0.37460      0.69902      0.43529
           4      0.41687      0.36908      0.35509      0.21297      0.47256      0.26548
           5      0.27212      0.24436      0.23367      0.13366      0.34845      0.18226
           6      0.20082      0.17161      0.16472      0.09153      0.27085      0.13617
           7      0.15750      0.12677      0.12208      0.06826      0.21748      0.10491
           8      0.12873      0.09798      0.09501      0.05350      0.17968      0.08344
           9      0.10827      0.07880      0.07637      0.04321      0.15116      0.06847
          10      0.09264      0.06568      0.06287      0.03576      0.12879      0.05685
          20      0.02872      0.02158      0.01593      0.00988      0.03748      0.01619
          30      0.01349      0.01055      0.00743      0.00451      0.01782      0.00785
          40      0.00799      0.00569      0.00439      0.00257      0.01075      0.00469
          50      0.00545      0.00366      0.00292      0.00163      0.00719      0.00313
          60      0.00402      0.00255      0.00202      0.00111      0.00512      0.00226
          70      0.00308      0.00189      0.00150      0.00081      0.00384      0.00164
          80      0.00239      0.00145      0.00114      0.00062      0.00299      0.00124
          90      0.00190      0.00114      0.00090      0.00048      0.00236      0.00098
         100      0.00155      0.00092      0.00073      0.00039      0.00190      0.00080
         200      0.00041      0.00024      0.00018      0.00010      0.00046      0.00020


==> online_material/online_table_Best-ALL_cum_area_source_method_z9.txt <==
          mu     abell370    abell2744   abells1063     macs0416     macs0717     macs1149
           1      2.87558      3.96846      3.81707      2.50921      2.04347      2.42260
           2      0.83185      0.96355      0.73700      0.40620      0.76019      0.47739
           3      0.38405      0.44167      0.36172      0.22832      0.54321      0.24771
           4      0.24138      0.23812      0.25068      0.18042      0.46319      0.17466
           5      0.18166      0.16522      0.20728      0.16516      0.39960      0.14926
           6      0.15259      0.11825      0.18291      0.15242      0.33719      0.13387
           7      0.14009      0.09910      0.16909      0.14014      0.28512      0.12546
           8      0.13054      0.08359      0.15764      0.12519      0.24222      0.11739
           9      0.12232      0.07542      0.14490      0.10896      0.21011      0.10925
          10      0.11523      0.06884      0.13078      0.09286      0.18621      0.10042
          20      0.07059      0.03776      0.04017      0.02329      0.08521      0.03852
          30      0.03594      0.02112      0.01874      0.01074      0.04649      0.01859
          40      0.02088      0.01285      0.01096      0.00613      0.02882      0.01106
          50      0.01384      0.00868      0.00708      0.00397      0.01891      0.00707
          60      0.00996      0.00597      0.00471      0.00244      0.01319      0.00455
          70      0.00712      0.00432      0.00310      0.00156      0.00933      0.00319
          80      0.00504      0.00314      0.00198      0.00107      0.00695      0.00226
          90      0.00379      0.00249      0.00136      0.00074      0.00522      0.00167
         100      0.00293      0.00200      0.00097      0.00051      0.00410      0.00126
         200      0.00053      0.00036      0.00006      0.00000      0.00052      0.00019


==> online_material/online_table_Best-GOLD_cum_area_image_method_z9.txt <==
          mu     abell370    abell2744   abells1063     macs0416     macs0717     macs1149
           1      6.27731     13.85572     12.59236      8.81349      5.88854      8.70623
           2      1.36965      0.91851      1.45328      0.76706      1.22961      0.74000
           3      0.64973      0.35206      0.61107      0.35565      0.62372      0.38137
           4      0.38595      0.19943      0.33578      0.20479      0.42309      0.23322
           5      0.25523      0.13594      0.21882      0.13100      0.31667      0.16085
           6      0.19177      0.09950      0.15304      0.09076      0.25238      0.12009
           7      0.15206      0.07677      0.11057      0.06827      0.20545      0.09315
           8      0.12468      0.06204      0.08481      0.05363      0.16883      0.07498
           9      0.10458      0.05169      0.06743      0.04321      0.13996      0.06127
          10      0.08851      0.04363      0.05532      0.03551      0.11756      0.05148
          20      0.02663      0.01269      0.01452      0.00973      0.03773      0.01514
          30      0.01272      0.00596      0.00664      0.00456      0.01790      0.00656
          40      0.00725      0.00343      0.00389      0.00259      0.01079      0.00369
          50      0.00493      0.00225      0.00259      0.00166      0.00737      0.00239
          60      0.00364      0.00158      0.00181      0.00115      0.00534      0.00168
          70      0.00281      0.00118      0.00135      0.00084      0.00405      0.00125
          80      0.00224      0.00092      0.00104      0.00065      0.00313      0.00096
          90      0.00183      0.00074      0.00082      0.00051      0.00252      0.00076
         100      0.00152      0.00061      0.00066      0.00042      0.00207      0.00062
         200      0.00046      0.00016      0.00016      0.00010      0.00054      0.00016


==> online_material/online_table_Best-GOLD_cum_area_source_method_z9.txt <==
          mu     abell370    abell2744   abells1063     macs0416     macs0717     macs1149
           1      2.85527      3.71556      3.87412      2.46531      2.10158      2.35358
           2      0.74299      0.57382      0.79845      0.38884      0.76310      0.42643
           3      0.33128      0.20005      0.36510      0.22355      0.54453      0.23160
           4      0.21148      0.11418      0.23863      0.17929      0.44253      0.15147
           5      0.16896      0.08688      0.19726      0.16367      0.35721      0.12308
           6      0.15107      0.07134      0.17105      0.14938      0.28453      0.10645
           7      0.14227      0.06433      0.15777      0.13451      0.23866      0.09707
           8      0.13499      0.06057      0.14626      0.11848      0.20573      0.08931
           9      0.12772      0.05760      0.13414      0.10227      0.18146      0.08270
          10      0.12067      0.05541      0.12062      0.08723      0.16221      0.07646
          20      0.06649      0.03144      0.03619      0.02393      0.07666      0.03336
          30      0.03282      0.01496      0.01751      0.01071      0.04422      0.01843
          40      0.01851      0.00854      0.01023      0.00635      0.02800      0.01006
          50      0.01206      0.00537      0.00614      0.00403      0.01903      0.00642
          60      0.00877      0.00367      0.00375      0.00264      0.01395      0.00446
          70      0.00645      0.00258      0.00227      0.00175      0.01056      0.00314
          80      0.00475      0.00188      0.00154      0.00115      0.00805      0.00216
          90      0.00358      0.00146      0.00113      0.00073      0.00626      0.00157
         100      0.00276      0.00117      0.00088      0.00050      0.00494      0.00121
         200      0.00060      0.00012      0.00008      0.00002      0.00086      0.00008

